Winemaking: Extracting Essential Insights for Efficient Threat Detection in Audit Logs

Advanced Persistent Threats (APTs) are continuously evolving, leveraging their stealthiness and persistence to put increasing pressure on current provenance-based Intrusion Detection Systems (IDS). This evolution exposes several critical issues: (1) The dense interaction between malicious and benign nodes within provenance graphs introduces neighbor noise, hindering effective detection; (2) The complex prediction mechanisms of existing APTs detection models lead to the insufficient utilization of prior knowledge embedded in the data; (3) The high computational cost makes detection impractical. To address these challenges, we propose Winemaking, a lightweight threat detection system built on a knowledge distillation framework, capable of node-level detection within audit log provenance graphs. Specifically, Winemaking applies graph Laplacian regularization to reduce neighbor noise, obtaining smoothed and denoised graph signals. Subsequently, Winemaking employs a teacher model based on GNNs to extract knowledge, which is then distilled into a lightweight student model. The student model is designed as a trainable combination of a feature transformation module and a personalized PageRank random walk label propagation module, with the former capturing feature knowledge and the latter learning label and structural knowledge. After distillation, the student model benefits from the knowledge of the teacher model to perform precise threat detection. We evaluate Winemaking through extensive experiments on three public datasets and compare its performance against several state-of-the-art IDS solutions. The results demonstrate that Winemaking achieves outstanding detection accuracy across all scenarios and the detection time is 1.4 to 5.2 times faster than the current state-of-the-art methods.

==> gnnlayer.txt <==
para    yelp_hr   yelp_ndcg    gowalla_hr     gowalla_ndcg
% 1       -31.93010326    -44.08732565    -25.3837072 -26.58823529
% 2    -1.429706116    -2.304426925    -24.79338843    -26.11764706
% 3    0   0   0   0
% 4       1.389992057 0.970285021 2.361275089 3.058823529
1       -33.32    -45.06    -27.74 -29.65
2    -2.82    -3.27    -27.15    -29.17
3    -1.39   -0.97   -2.36   -3.06
4       0 0 0 0


==> latFactor.txt <==
para    yelp_hr   yelp_ndcg    gowalla_hr     gowalla_ndcg
8       -36.85409055    -32.80683445    -11.45218418    -12.00470588
16      -11.754805401    -9.762565191    -1.180637544    -0.945882353
32      -2.70       -1.03       0.000       -0.24
64      0 0 -0.118063754    0.0


==> maskDepth.txt <==
para    yelp_hr   yelp_ndcg    gowalla_hr     gowalla_ndcg
% 0       -1.469420175    -2.789569436    -4.486422668    -3.294117647
1    -1.389992057    -2.607640995    -4.840613932    -4
2    0   0   0   0
3       -18.56791104    -15.8599151 -22.84533648    -21.76470588


==> seedNum.txt <==
para    yelp_hr   yelp_ndcg    gowalla_hr     gowalla_ndcg
% 100 -2.515  -1.648  -4.18  -4.1
% 200      0   0   -3.423848878    -2.588235294
% 500      0.238284353    -2.85021225 0   0
% 1000      -4.686258936  -9.460278957    1.298701299 0.705882353
% 2000      -14.69420175  -19.46634324    -15.82054309    -18.58823529
100 -2.755  -1.648  -5.48  -4.81
200      -0.24   0   -4.723848878    -3.298235294
500      0    -2.85021225 -1.30   -0.71
1000      -4.926258936  -9.460278957    0 0
2000      -14.93420175  -19.46634324    -17.12054309    -19.29823529


==> sslReg.txt <==
para    yelp_hr   yelp_ndcg    gowalla_hr     gowalla_ndcg
% 0.5       -1.18858954 0.561797753 -2.361275089    -2.352941176
% 1    0   0   0   0
% 2    -1.228209192    2.247191011 2.361275089 3.764705882
% 4       -7.329635499    -3.308364544    0.708382527 1.882352941
0.5       -1.18858954 -2.25 -4.72    -6.11
1    0   -1.79   -2.36   -3.76
2    -1.228209192    0 0 0
4       -7.329635499    -5.56    -1.65 -1.88


==> svg-inkscape/design10_10_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'design10_10_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1088.7204895bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70389395)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{design10_10_svg-tex.pdf}}%
    \put(0.0410232,0.64878339){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\textit{Teacher Model}}\textbf{\textit{Student Model}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{design10_10_svg-tex.pdf}}%
    \put(0.10216148,0.49791822){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pretrained GNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{design10_10_svg-tex.pdf}}%
    \put(0.58881532,0.36496398){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Training Mode\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{design10_10_svg-tex.pdf}}%
    \put(0.54178534,0.59022841){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FTPPR\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{design10_10_svg-tex.pdf}}%
    \put(0.57943274,0.50342927){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{MLP}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{design10_10_svg-tex.pdf}}%
    \put(0.82211211,0.51445139){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝑉\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{design10_10_svg-tex.pdf}}%
    \put(0.63663062,0.2568095){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GNN Knowledge\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{design10_10_svg-tex.pdf}}%
    \put(0.37048793,0.03154507){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Detection Mode\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{design10_10_svg-tex.pdf}}%
    \put(0.63663062,0.14658837){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Label-Prior KnowledgeFeature-Prior Knowledge\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{design10_10_svg-tex.pdf}}%
    \put(0.43734393,0.11421092){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Learned Student Model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{design10_10_svg-tex.pdf}}%
    \put(0.03565681,0.22580981){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Classification\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{design10_10_svg-tex.pdf}}%
    \put(0.37650876,0.61227264){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Distillation\end{tabular}}}}}%
    \put(0.63430909,0.1031888){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Structure-Prior Knowledge\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/mov10_10_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mov10_10_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1633.22241211bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48214567)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mov10_10_svg-tex.pdf}}%
    \put(0.00283864,0.24055022){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{200.36.109.214}\textbf{81.49.200.166}\textbf{78.205.235.65}\textbf{127.0.0.1}\textbf{128.55.12.122}\textbf{Nginx}\textbf{/var/log/nignx}\textbf{-}\textbf{*.log}\textbf{/}\textbf{etc}\textbf{/passwd}\textbf{61.167.39.128}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mov10_10_svg-tex.pdf}}%
    \put(0.35466335,0.24422394){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{/}\textbf{tmp}\textbf{/}\textbf{vUgefal}\textbf{139.123.0.113}\textbf{sshd}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{mov10_10_svg-tex.pdf}}%
    \put(0.5220839,0.24330551){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{vUgefal}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{mov10_10_svg-tex.pdf}}%
    \put(0.54186228,0.09360146){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{/var/log/}\textbf{devc}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{mov10_10_svg-tex.pdf}}%
    \put(0.83558529,0.28417563){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{/dev/null}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{mov10_10_svg-tex.pdf}}%
    \put(0.93460579,0.46464707){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{dd}\textbf{Python}\textbf{/}\textbf{usr}\textbf{/local/lib/*}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{mov10_10_svg-tex.pdf}}%
    \put(0.0905597,0.03160746){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Benign}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{mov10_10_svg-tex.pdf}}%
    \put(0.27679887,0.03114824){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Attack}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{mov10_10_svg-tex.pdf}}%
    \put(0.46500808,0.02655609){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Sockets}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{mov10_10_svg-tex.pdf}}%
    \put(0.66594214,0.02517845){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Processes}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{mov10_10_svg-tex.pdf}}%
    \put(0.8805011,0.02793374){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Files}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/ov10_10_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ov10_10_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3551.06616211bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1936869)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ov10_10_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/ov10_11_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ov10_11_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3551.06616211bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1936869)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ov10_11_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

